Bridging RL and MPC for mixed-integer optimal control with application to Formula 1 race strategies

We propose a hybrid reinforcement learning (RL) and model predictive control (MPC) framework for mixed-integer optimal control, where discrete variables enter the cost and dynamics but not the constraints. Existing hierarchical approaches learn a policy only for the discrete action space, leaving continuous optimization to MPC. Unlike these methods, we train an RL agent on the full hybrid action space, such that the learned critic approximates the Q-function of the underlying Markov decision process. During deployment, the RL actor is rolled out over the prediction horizon to parametrize an integer-free nonlinear MPC through the discrete action sequence and provide a continuous warm-start. The learned critic can additionally serve as a terminal cost to capture long-term performance. We prove recursive feasibility, and validate the framework on a Formula 1 race strategy problem, where an ablation study identifies the contribution of each learned component. The hybrid method achieves near-optimal performance relative to an offline mixed-integer nonlinear program benchmark, outperforming a standalone RL agent. Moreover, the hybrid scheme enables adaptation to unseen disturbances through modular MPC extensions at zero retraining cost.

==> LapTimePenalty/traffic_penalty-1.tsv <==
-0.5	0.000250146575453164
-0.496496496496497	0.000253677366840677
-0.492992992992993	0.000257258088895318
-0.48948948948949	0.000260889454759661
-0.485985985985986	0.000264572188245576
-0.482482482482482	0.000268307024026082
-0.478978978978979	0.000272094707832043
-0.475475475475475	0.000275935996654569
-0.471971971971972	0.000279831658953872
-0.468468468468468	0.00028378247487329
-0.464964964964965	0.000287789236461028
-0.461461461461461	0.000291852747897836
-0.457957957957958	0.00029597382573221
-0.454454454454454	0.000300153299123113
-0.450950950950951	0.000304392010090665
-0.447447447447447	0.000308690813774881
-0.443943943943944	0.000313050578703428
-0.44044044044044	0.000317472187068485
-0.436936936936937	0.000321956535013435
-0.433433433433433	0.000326504532929234
-0.42992992992993	0.000331117105762307
-0.426426426426426	0.000335795193333238
-0.422922922922923	0.000340539750667418
-0.419419419419419	0.000345351748338468
-0.415915915915916	0.000350232172825066
-0.412412412412412	0.00035518202688134
-0.408908908908909	0.000360202329922593
-0.405405405405405	0.000365294118426368
-0.401901901901902	0.000370458446350058
-0.398398398398398	0.000375696385566282
-0.394894894894895	0.000381009026316242
-0.391391391391391	0.000386397477683209
-0.387887887887888	0.000391862868086179
-0.384384384384384	0.000397406345795631
-0.380880880880881	0.000403029079472733
-0.377377377377377	0.000408732258732447
-0.373873873873874	0.000414517094733058
-0.37037037037037	0.000420384820793235
-0.366866866866867	0.000426336693038043
-0.363363363363363	0.000432373991075957
-0.35985985985986	0.000438498018708544
-0.356356356356356	0.000444710104675172
-0.352852852852853	0.000451011603434054
-0.349349349349349	0.000457403895982811
-0.345845845845846	0.000463888390720313
-0.342342342342342	0.000470466524352287
-0.338838838838839	0.000477139762843998
-0.335335335335335	0.000483909602422006
-0.331831831831832	0.000490777570628848
-0.328328328328328	0.000497745227433483
-0.324824824824825	0.000504814166400663
-0.321321321321321	0.000511986015923754
-0.317817817817818	0.000519262440524082
-0.314314314314314	0.000526645142221283
-0.310810810810811	0.00053413586197934
-0.307307307307307	0.000541736381232505
-0.303803803803804	0.00054944852349656
-0.3003003003003	0.000557274156070403
-0.296796796796797	0.000565215191834306
-0.293293293293293	0.000573273591149781
-0.28978978978979	0.000581451363868474
-0.286286286286286	0.000589750571456799
-0.282782782782783	0.00059817332924314
-0.279279279279279	0.000606721808795563
-0.275775775775776	0.000615398240439047
-0.272272272272272	0.000624204915919635
-0.268768768768769	0.000633144191226231
-0.265265265265265	0.000642218489579155
-0.261761761761762	0.000651430304596801
-0.258258258258258	0.000660782203650678
-0.254754754754755	0.000670276831422095
-0.251251251251251	0.000679916913672446
-0.247747747747748	0.000689705261241041
-0.244244244244244	0.000699644774285052
-0.240740740740741	0.000709738446776964
-0.237237237237237	0.000719989371276319
-0.233733733733734	0.000730400743992332
-0.23023023023023	0.000740975870157673
-0.226726726726727	0.000751718169731574
-0.223223223223223	0.000762631183454709
-0.21971971971972	0.000773718579277605
-0.216216216216216	0.000784984159187235
-0.212712712712713	0.000796431866456448
-0.209209209209209	0.000808065793344581
-0.205705705705706	0.000819890189277001
-0.202202202202202	0.000831909469535513
-0.198698698698699	0.000844128224491564
-0.195195195195195	0.00085655122941769
-0.191691691691692	0.000869183454914407
-0.188188188188188	0.000882030077991702
-0.184684684684685	0.000895096493848058
-0.181181181181181	0.000908388328390991
-0.177677677677678	0.000921911451547602
-0.174174174174174	0.000935671991415726
-0.170670670670671	0.000949676349309786
-0.167167167167167	0.000963931215759245
-0.163663663663664	0.000978443587520667
-0.16016016016016	0.00099322078566913
-0.156656656656657	0.00100827047483801
-0.153153153153153	0.0010236006836821
-0.14964964964965	0.00103921982664151
-0.146146146146146	0.00105513672709154
-0.142642642642643	0.00107136064196706
-0.139139139139139	0.00108790128795655
-0.135635635635636	0.0011047688693672
-0.132132132132132	0.00112197410776835
-0.128628628628629	0.0011395282735284
-0.125125125125125	0.00115744321936614
-0.121621621621622	0.00117573141604776
-0.118118118118118	0.00119440599036608
-0.114614614614615	0.00121348076555006
-0.111111111111111	0.00123297030426048
-0.107607607607608	0.00125288995433839
-0.104104104104104	0.00127325589748309
-0.100600600600601	0.00129408520104846
-0.0970970970970971	0.00131539587315754
-0.0935935935935936	0.00133720692134912
-0.0900900900900901	0.00135953841498224
-0.0865865865865866	0.00138241155164134
-0.0830830830830831	0.00140584872779662
-0.0795795795795796	0.00142987361399433
-0.0760760760760761	0.00145451123486623
-0.0725725725725725	0.0014797880542668
-0.0690690690690691	0.00150573206586685
-0.0655655655655656	0.0015323728895518
-0.0620620620620621	0.0015597418739956
-0.0585585585585586	0.00158787220580486
-0.055055055055055	0.00161679902565151
-0.0515515515515516	0.00164655955183957
-0.0480480480480481	0.00167719321177903
-0.0445445445445445	0.00170874178186919
-0.0410410410410411	0.00174124953632551
-0.0375375375375375	0.00177476340551663
-0.034034034034034	0.0018093331444142
-0.0305305305305305	0.00184501151179373
-0.027027027027027	0.00188185446086567
-0.0235235235235235	0.00191992134205671
-0.02002002002002	0.00195927511870464
-0.0165165165165165	0.00199998259647768
-0.013013013013013	0.0020421146673775
-0.00950950950950952	0.00208574656923674
-0.00600600600600598	0.00213095816167713
-0.0025025025025025	0.00217783421955076
0.00100100100100098	0.00222646474494856
0.00450450450450446	0.00227694529892339
0.00800800800800805	0.00232937735414163
0.0115115115115115	0.00238386866974838
0.015015015015015	0.0024405336898046
0.0185185185185185	0.00249949396673202
0.022022022022022	0.00256087861128268
0.0255255255255256	0.00262482477063444
0.029029029029029	0.00269147813630202
0.0325325325325325	0.00276099348364561
0.036036036036036	0.00283353524485452
0.0395395395395396	0.00290927811738176
0.0430430430430431	0.00298840770991021
0.0465465465465466	0.00307112122803518
0.05005005005005	0.00315762820195897
0.0535535535535535	0.00324815125860439
0.0570570570570571	0.00334292694066973
0.0605605605605606	0.00344220657526387
0.0640640640640641	0.0035462571948795
0.0675675675675675	0.00365536251358101
0.071071071071071	0.00376982396140402
0.0745745745745746	0.00388996178008147
0.0780780780780781	0.00401611618332876
0.0815815815815816	0.00414864858503339
0.0850850850850851	0.00428794289880316
0.0885885885885885	0.00443440691242999
0.0920920920920921	0.00458847374091884
0.0955955955955956	0.00475060336181382
0.0990990990990991	0.00492128423662225
0.102602602602603	0.00510103502218728
0.106106106106106	0.00529040637589204
0.10960960960961	0.00548998285858088
0.113113113113113	0.00570038493906161
0.116616616616617	0.00592227110399002
0.12012012012012	0.00615634007683868
0.123623623623624	0.00640333314950253
0.127127127127127	0.00666403662988693
0.130630630630631	0.00693928440855593
0.134134134134134	0.00722996064717191
0.137637637637638	0.00753700259102993
0.141141141141141	0.00786140350746173
0.144644644644645	0.00820421575124725
0.148148148148148	0.00856655395740946
0.151651651651652	0.00894959836086257
0.155155155155155	0.00935459824132204
0.158658658658659	0.00978287549064191
0.162162162162162	0.0102358282983057
0.165665665665666	0.0107149349491338
0.169169169169169	0.0112217577253632
0.172672672672673	0.0117579469030763
0.176176176176176	0.0123252448304788
0.17967967967968	0.0129254900727225
0.183183183183183	0.0135606216048111
0.186686686686687	0.0142326830305826
0.19019019019019	0.0149438268018045
0.193693693693694	0.0156963184070121
0.197197197197197	0.016492540494852
0.200700700700701	0.017334996891316
0.204204204204204	0.0182263164643652
0.207707707707708	0.0191692567830193
0.211211211211211	0.0201667075110148
0.214714714714715	0.021221693467627
0.218218218218218	0.022337377280199
0.221721721721722	0.0235170615443667
0.225225225225225	0.0247641903989466
0.228728728728729	0.0260823504130284
0.232232232232232	0.0274752706730757
0.235735735735736	0.0289468219479047
0.239239239239239	0.0305010147994302
0.242742742742743	0.0321419964972377
0.246246246246246	0.0338740465855817
0.24974974974975	0.035701570942619
0.253253253253253	0.0376290941638776
0.256756756756757	0.0396612500955445
0.26026026026026	0.0418027703385547
0.263763763763764	0.044058470542204
0.267267267267267	0.0464332343066358
0.270770770770771	0.0489319945176948
0.274274274274274	0.0515597119459553
0.277777777777778	0.054321350954917
0.281281281281281	0.057221852182136
0.284784784784785	0.0602661020821324
0.288288288288288	0.0634588992519776
0.291791791791792	0.0668049175001296
0.295295295295295	0.0703086656668679
0.298798798798799	0.0739744442609434
0.302302302302302	0.0778062990419618
0.305805805805806	0.0818079717514597
0.309309309309309	0.0859828482771704
0.312812812812813	0.0903339046238405
0.316316316316316	0.0948636511588682
0.31981981981982	0.0995740757003137
0.323323323323323	0.104466586116223
0.326826826826827	0.109541953204978
0.33033033033033	0.114800254723263
0.333833833833834	0.120240821517506
0.337337337337337	0.125862186792183
0.340840840840841	0.131662039609813
0.344344344344344	0.137637183758316
0.347847847847848	0.143783503137257
0.351351351351351	0.15009593480135
0.354854854854855	0.156568450753872
0.358358358358358	0.163194049501854
0.361861861861862	0.169964758267413
0.365365365365365	0.176871646595421
0.368868868868869	0.183904851908112
0.372372372372372	0.191053617335526
0.375875875875876	0.198306341901568
0.379379379379379	0.20565064287562
0.382882882882883	0.213073429816967
0.386386386386386	0.220560989553282
0.38988988988989	0.22809908105494
0.393393393393393	0.235673038904674
0.396896896896897	0.243267883827287
0.4004004004004	0.250868438546365
0.403903903903904	0.258459447082616
0.407407407407407	0.266025695508034
0.410910910910911	0.273552132126115
0.414414414414414	0.281023985062652
0.417917917917918	0.288426875323799
0.421421421421421	0.295746923504931
0.424924924924925	0.302970848509926
0.428428428428428	0.310086056858509
0.431931931931932	0.317080721410082
0.435435435435435	0.323943848606189
0.438938938938939	0.330665333619686
0.442442442442442	0.337236003086518
0.445945945945946	0.343647645375766
0.449449449449449	0.349893028616568
0.452952952952953	0.355965906939021
0.456456456456456	0.361861015594573
0.45995995995996	0.367574055795421
0.463463463463463	0.373101670249763
0.466966966966967	0.378441410469697
0.470470470470471	0.383591696991903
0.473973973973974	0.388551773680062
0.477477477477477	0.393321657275402
0.480980980980981	0.397902083331586
0.484484484484484	0.40229444961682
0.487987987987988	0.40650075799396
0.491491491491492	0.410523555703207
0.494994994994995	0.414365876875992
0.498498498498498	0.41803118500687
0.502002002002002	0.421523317006356
0.505505505505506	0.424846429354554
0.509009009009009	0.428004946775909
0.512512512512513	0.431003513761302
0.516016016016016	0.433846949176583
0.519519519519519	0.436540204117567
0.523023023023023	0.439088323101034
0.526526526526526	0.441496408619727
0.53003003003003	0.443769589036601
0.533533533533534	0.445912989749409
0.537037037037037	0.447931707520687
0.540540540540541	0.449830787839577
0.544044044044044	0.451615205160254
0.547547547547548	0.453289845846013
0.551051051051051	0.4548594936378
0.554554554554554	0.456328817460247
0.558058058058058	0.457702361376513
0.561561561561561	0.458984536504636
0.565065065065065	0.460179614712228
0.568568568568569	0.46129172391248
0.572072072072072	0.462324844792241
0.575575575575576	0.463282808811822
0.579079079079079	0.464169297325948
0.582582582582583	0.464987841685462
0.586086086086086	0.465741824189829
0.58958958958959	0.466434479770949
0.593093093093093	0.467068898299037
0.596596596596597	0.467648027411348
0.6001001001001	0.468174675774079
0.603603603603604	0.468651516696916
0.607107107107107	0.469081092028245
0.610610610610611	0.46946581626711
0.614114114114114	0.469807980835412
0.617617617617618	0.470109758460751
0.621121121121121	0.470373207626604
0.624624624624625	0.470600277052287
0.628128128128128	0.470792810170384
0.631631631631632	0.47095254957403
0.635135135135135	0.471081141410696
0.638638638638639	0.471180139702901
0.642142142142142	0.471251010579684
0.645645645645646	0.471295136405652
0.649149149149149	0.471313819797084
0.652652652652653	0.471308287516885
0.656156156156156	0.471279694242249
0.65965965965966	0.471229126200639
0.663163163163163	0.471157604671237
0.666666666666667	0.471066089350341
0.67017017017017	0.470955481580313
0.673673673673674	0.470826627442649
0.677177177177177	0.470680320716524
0.680680680680681	0.470517305704871
0.684184184184184	0.470338279930589
0.687687687687688	0.470143896705917
0.691191191191191	0.469934767578395
0.694694694694695	0.46971146465708
0.698198198198198	0.469474522822925
0.701701701701702	0.469224441827365
0.705205205205205	0.468961688283241
0.708708708708709	0.468686697552288
0.712212212212212	0.468399875533371
0.715715715715716	0.468101600355711
0.719219219219219	0.467792223981232
0.722722722722723	0.467472073720158
0.726226226226226	0.467141453663869
0.72972972972973	0.466800646038951
0.733233233233233	0.466449912486269
0.736736736736737	0.466089495268765
0.74024024024024	0.465719618411578
0.743743743743744	0.465340488777944
0.747247247247247	0.464952297084219
0.750750750750751	0.464555218857223
0.754254254254254	0.46414941533698
0.757757757757758	0.463735034327802
0.761261261261261	0.463312211000525
0.764764764764765	0.462881068648585
0.768268268268268	0.462441719400507
0.771771771771772	0.46199426489123
0.775275275275275	0.461538796894603
0.778778778778779	0.461075397919254
0.782282282282282	0.460604141769936
0.785785785785786	0.460125094076325
0.789289289289289	0.459638312791174
0.792792792792793	0.459143848659598
0.796296296296296	0.458641745661186
0.7997997997998	0.458132041426549
0.803303303303303	0.457614767629805
0.806806806806807	0.457089950358453
0.81031031031031	0.456557610461964
0.813813813813814	0.456017763880399
0.817317317317317	0.455470421954232
0.820820820820821	0.45491559171653
0.824324324324324	0.454353276168572
0.827827827827828	0.453783474539903
0.831331331331331	0.453206182533791
0.834834834834835	0.452621392558982
0.838338338338338	0.452029093948604
0.841841841841842	0.451429273167018
0.845345345345345	0.450821914005362
0.848848848848849	0.450206997766511
0.852352352352352	0.4495845034401
0.855855855855856	0.448954407868256
0.859359359359359	0.448316685902617
0.862862862862863	0.447671310553194
0.866366366366366	0.447018253129602
0.86986986986987	0.446357483375151
0.873373373373373	0.445688969594253
0.876876876876877	0.445012678773577
0.88038038038038	0.44432857669737
0.883883883883884	0.443636628057315
0.887387387387387	0.44293679655729
0.890890890890891	0.442229045013361
0.894394394394394	0.441513335449332
0.897897897897898	0.440789629188144
0.901401401401401	0.440057886939401
0.904904904904905	0.439318068883287
0.908408408408408	0.438570134751114
0.911911911911912	0.437814043902738
0.915415415415415	0.437049755401049
0.918918918918919	0.436277228083742
0.922422422422422	0.435496420632552
0.925925925925926	0.434707291640141
0.929429429429429	0.433909799674782
0.932932932932933	0.43310390334301
0.936436436436436	0.43228956135038
0.93993993993994	0.43146673256046
0.943443443443444	0.430635376052189
0.946946946946947	0.429795451175717
0.950450450450451	0.42894691760683
0.953953953953954	0.428089735400069
0.957457457457457	0.427223865040622
0.960960960960961	0.426349267495095
0.964464464464464	0.425465904261224
0.967967967967968	0.424573737416614
0.971471471471471	0.423672729666564
0.974974974974975	0.422762844391048
0.978478478478479	0.421844045690911
0.981981981981982	0.420916298433318
0.985485485485486	0.419979568296521
0.988988988988989	0.419033821813984
0.992492492492492	0.418079026417895
0.995995995995996	0.417115150482111
0.999499499499499	0.416142163364566
1.003003003003	0.415160035449165
1.00650650650651	0.414168738187195
1.01001001001001	0.413168244138271
1.01351351351351	0.412158527010833
1.01701701701702	0.411139561702219
1.02052052052052	0.410111324338314
1.02402402402402	0.409073792312798
1.02752752752753	0.408026944325983
1.03103103103103	0.406970760423269
1.03453453453453	0.405905222033201
1.03803803803804	0.404830312005132
1.04154154154154	0.403746014646498
1.04504504504505	0.402652315759702
1.04854854854855	0.401549202678585
1.05205205205205	0.400436664304499
1.05555555555556	0.399314691141962
1.05905905905906	0.398183275333884
1.06256256256256	0.397042410696357
1.06606606606607	0.395892092752993
1.06956956956957	0.394732318768794
1.07307307307307	0.393563087783547
1.07657657657658	0.392384400644707
1.08008008008008	0.391196260039781
1.08358358358358	0.389998670528157
1.08708708708709	0.388791638572388
1.09059059059059	0.387575172568897
1.09409409409409	0.386349282878073
1.0975975975976	0.385113981853756
1.1011011011011	0.383869283872062
1.1046046046046	0.382615205359549
1.10810810810811	0.381351764820673
1.11161161161161	0.380078982864531
1.11511511511512	0.378796882230852
1.11861861861862	0.37750548781521
1.12212212212212	0.376204826693437
1.12562562562563	0.374894928145203
1.12912912912913	0.37357582367674
1.13263263263263	0.37224754704268
1.13613613613614	0.370910134266976
1.13963963963964	0.369563623662883
1.14314314314314	0.368208055851966
1.14664664664665	0.36684347378211
1.15015015015015	0.365469922744503
1.15365365365365	0.364087450389562
1.15715715715716	0.362696106741776
1.16066066066066	0.361295944213442
1.16416416416416	0.359887017617254
1.16766766766767	0.358469384177734
1.17117117117117	0.357043103541469
1.17467467467467	0.355608237786133
1.17817817817818	0.354164851428257
1.18168168168168	0.352713011429744
1.18518518518519	0.35125278720308
1.18868868868869	0.349784250615237
1.19219219219219	0.348307475990234
1.1956956956957	0.34682254011034
1.1991991991992	0.345329522215893
1.2027027027027	0.343828504003724
1.20620620620621	0.342319569624154
1.20970970970971	0.340802805676558
1.21321321321321	0.339278301203472
1.21671671671672	0.337746147683233
1.22022022022022	0.336206439021132
1.22372372372372	0.334659271539068
1.22722722722723	0.333104743963695
1.23073073073073	0.331542957413052
1.23423423423423	0.329974015381655
1.23773773773774	0.32839802372406
1.24124124124124	0.326815090636881
1.24474474474474	0.325225326639262
1.24824824824825	0.323628844551793
1.25175175175175	0.322025759473878
1.25525525525526	0.320416188759553
1.25875875875876	0.318800251991747
1.26226226226226	0.317178070955005
1.26576576576577	0.315549769606657
1.26926926926927	0.313915474046462
1.27277277277277	0.312275312484725
1.27627627627628	0.310629415208885
1.27977977977978	0.308977914548617
1.28328328328328	0.307320944839429
1.28678678678679	0.305658642384786
1.29029029029029	0.303991145416782
1.29379379379379	0.302318594055368
1.2972972972973	0.30064113026616
1.3008008008008	0.298958897816854
1.3043043043043	0.297272042232271
1.30780780780781	0.295580710748051
1.31131131131131	0.293885052263032
1.31481481481481	0.292185217290341
1.31831831831832	0.290481357907225
1.32182182182182	0.288773627703661
1.32532532532533	0.287062181729769
1.32882882882883	0.285347176442073
1.33233233233233	0.283628769648649
1.33583583583584	0.281907120453185
1.33933933933934	0.280182389198009
1.34284284284284	0.278454737406119
1.34634634634635	0.276724327722259
1.34984984984985	0.274991323853083
1.35335335335335	0.273255890506458
1.35685685685686	0.271518193329951
1.36036036036036	0.269778398848544
1.36386386386386	0.268036674401626
1.36736736736737	0.266293188079328
1.37087087087087	0.264548108658218
1.37437437437437	0.262801605536448
1.37787787787788	0.261053848668377
1.38138138138138	0.259305008498729
1.38488488488488	0.257555255896354
1.38838838838839	0.255804762087623
1.39189189189189	0.25405369858954
1.3953953953954	0.252302237142595
1.3988988988989	0.250550549643446
1.4024024024024	0.248798808077457
1.40590590590591	0.247047184451169
1.40940940940941	0.245295850724757
1.41291291291291	0.24354497874451
1.41641641641642	0.241794740175426
1.41991991991992	0.240045306433939
1.42342342342342	0.238296848620865
1.42692692692693	0.23654953745461
1.43043043043043	0.234803543204686
1.43393393393393	0.233059035625613
1.43743743743744	0.231316183891238
1.44094094094094	0.229575156529538
1.44444444444444	0.22783612135796
1.44794794794795	0.22609924541934
1.45145145145145	0.224364694918469
1.45495495495495	0.222632635159337
1.45845845845846	0.22090323048312
1.46196196196196	0.219176644206957
1.46546546546547	0.217453038563548
1.46896896896897	0.215732574641647
1.47247247247247	0.21401541232747
1.47597597597598	0.212301710247075
1.47947947947948	0.210591625709754
1.48298298298298	0.208885314652474
1.48648648648649	0.207182931585416
1.48998998998999	0.205484629538635
1.49349349349349	0.203790560009902
1.496996996997	0.202100872913727
1.5005005005005	0.20041571653164
1.504004004004	0.198735237463721
1.50750750750751	0.197059580581439
1.51101101101101	0.195388888981816
1.51451451451451	0.193723303942937
1.51801801801802	0.19206296488085
1.52152152152152	0.190408009307854
1.52502502502503	0.188758572792228
1.52852852852853	0.187114788919383
1.53203203203203	0.185476789254496
1.53553553553554	0.183844703306604
1.53903903903904	0.182218658494204
1.54254254254254	0.180598780112351
1.54604604604605	0.178985191301275
1.54954954954955	0.17737801301652
1.55305305305305	0.175777364000627
1.55655655655656	0.174183360756337
1.56006006006006	0.172596117521358
1.56356356356356	0.171015746244662
1.56706706706707	0.169442356564337
1.57057057057057	0.167876055786977
1.57407407407407	0.166316948868621
1.57757757757758	0.164765138397227
1.58108108108108	0.163220724576681
1.58458458458458	0.161683805212324
1.58808808808809	0.160154475698008
1.59159159159159	0.158632829004646
1.5950950950951	0.157118955670266
1.5985985985986	0.155612943791536
1.6021021021021	0.154114879016772
1.60560560560561	0.152624844540378
1.60910910910911	0.151142921098738
1.61261261261261	0.149669186967512
1.61611611611612	0.148203717960336
1.61961961961962	0.1467465874289
1.62312312312312	0.145297866264368
1.62662662662663	0.143857622900153
1.63013013013013	0.142425923315978
1.63363363363363	0.14100283104324
1.63713713713714	0.139588407171623
1.64064064064064	0.13818271035695
1.64414414414414	0.136785796830239
1.64764764764765	0.13539772040794
1.65115115115115	0.134018532503323
1.65465465465465	0.13264828213899
1.65815815815816	0.131287015960477
1.66166166166166	0.129934778250921
1.66516516516517	0.128591610946765
1.66866866866867	0.127257553654456
1.67217217217217	0.125932643668124
1.67567567567568	0.124616915988195
1.67917917917918	0.123310403340916
1.68268268268268	0.122013136198756
1.68618618618619	0.120725142801654
1.68968968968969	0.119446449179075
1.69319319319319	0.118177079172849
1.6966966966967	0.116917054460766
1.7002002002002	0.115666394580873
1.7037037037037	0.114425116956467
1.70720720720721	0.113193236921736
1.71071071071071	0.111970767748022
1.71421421421421	0.110757720670666
1.71771771771772	0.10955410491642
1.72122122122122	0.108359927731377
1.72472472472472	0.107175194409398
1.72822822822823	0.105999908321003
1.73173173173173	0.104834070942692
1.73523523523524	0.103677681886675
1.73873873873874	0.102530738930966
1.74224224224224	0.101393238049831
1.74574574574575	0.100265173444542
1.74924924924925	0.0991465375744239
1.75275275275275	0.0980373211881524
1.75625625625626	0.0969375133552901
1.75975975975976	0.0958471014980204
1.76326326326326	0.0947660714230611
1.76676676676677	0.0936944073537279
1.77027027027027	0.0926320919621233
1.77377377377377	0.0915791064014269
1.77727727727728	0.0905354303382612
1.78078078078078	0.0895010419851099
1.78428428428428	0.0884759181327661
1.78778778778779	0.0874600341827864
1.79129129129129	0.0864533641799316
1.79479479479479	0.085455880844569
1.7982982982983	0.0844675556050194
1.8018018018018	0.083488358629826
1.80530530530531	0.082518258859927
1.80880880880881	0.0815572240407135
1.81231231231231	0.0806052207539536
1.81581581581582	0.0796622144495652
1.81931931931932	0.0787281694772221
1.82282282282282	0.0778030491177745
1.82632632632633	0.0768868156144719
1.82982982982983	0.0759794302039696
1.83333333333333	0.0750808531471066
1.83683683683684	0.0741910437594424
1.84034034034034	0.0733099604415345
1.84384384384384	0.0724375607089515
1.84734734734735	0.0715738012220029
1.85085085085085	0.0707186378151785
1.85435435435435	0.0698720255262851
1.85785785785786	0.0690339186252706
1.86136136136136	0.0682042706427255
1.86486486486486	0.0673830343980542
1.86836836836837	0.066570162027305
1.87187187187187	0.0657656050106533
1.87537537537538	0.0649693141995296
1.87887887887888	0.0641812398433847
1.88238238238238	0.0634013316160872
1.88588588588589	0.0626295386419459
1.88938938938939	0.0618658095213525
1.89289289289289	0.0611100923560398
1.8963963963964	0.0603623347739494
1.8998998998999	0.0596224839537077
1.9034034034034	0.0588904866487034
1.90690690690691	0.0581662892107659
1.91041041041041	0.05744983761344
1.91391391391391	0.0567410774748551
1.91741741741742	0.0560399540801884
1.92092092092092	0.055346412403718
1.92442442442442	0.0546603971304659
1.92792792792793	0.0539818526774309
1.93143143143143	0.0533107232144093
1.93493493493493	0.0526469526844039
1.93843843843844	0.051990484823622
1.94194194194194	0.0513412631810611
1.94544544544545	0.0506992311376857
1.94894894894895	0.0500643319251932
1.95245245245245	0.0494365086443725
1.95595595595596	0.0488157042830562
1.95945945945946	0.0482018617336669
1.96296296296296	0.0475949238103618
1.96646646646647	0.0469948332657762
1.96996996996997	0.0464015328073691
1.97347347347347	0.0458149651133739
1.97697697697698	0.0452350728483553
1.98048048048048	0.0446617986783786
1.98398398398398	0.0440950852857909
1.98748748748749	0.0435348753836217
1.99099099099099	0.042981111729602
1.99449449449449	0.0424337371398099
1.997997997998	0.0418926945019439
2.0015015015015	0.0413579267882274
2.00500500500501	0.0408293770679524
2.00850850850851	0.0403069885196612
2.01201201201201	0.0397907044429749
2.01551551551552	0.039280468270071
2.01901901901902	0.0387762235768144
2.02252252252252	0.038277914093548
2.02602602602603	0.0377854837155466
2.02952952952953	0.0372988765131376
2.03303303303303	0.0368180367414965
2.03653653653654	0.0363429088501188
2.04004004004004	0.035873437491975
2.04354354354354	0.0354095675323537
2.04704704704705	0.0349512440573967
2.05055055055055	0.0344984123823325
2.05405405405405	0.0340510180594117
2.05755755755756	0.0336090068855513
2.06106106106106	0.0331723249096914
2.06456456456456	0.0327409184398697
2.06806806806807	0.0323147340500197
2.07157157157157	0.0318937185864972
2.07507507507508	0.0314778191743397
2.07857857857858	0.0310669832232647
2.08208208208208	0.0306611584334119
2.08558558558559	0.0302602928008334
2.08908908908909	0.029864334622738
2.09259259259259	0.0294732325024949
2.0960960960961	0.0290869353544002
2.0995995995996	0.0287053924082127
2.1031031031031	0.0283285532134642
2.10660660660661	0.0279563676435468
2.11011011011011	0.0275887858995858
2.11361361361361	0.0272257585140996
2.11711711711712	0.0268672363544537
2.12062062062062	0.0265131706261122
2.12412412412412	0.0261635128756925
2.12762762762763	0.0258182149938275
2.13113113113113	0.0254772292178392
2.13463463463463	0.0251405081342304
2.13813813813814	0.0248080046809956
2.14164164164164	0.0244796721497596
2.14514514514515	0.0241554641877449
2.14864864864865	0.0238353347995742
2.15215215215215	0.0235192383489113
2.15565565565566	0.0232071295599454
2.15915915915916	0.0228989635187224
2.16266266266266	0.0225946956743278
2.16616616616617	0.0222942818399248
2.16966966966967	0.0219976781936521
2.17317317317317	0.0217048412793851
2.17667667667668	0.0214157280073644
2.18018018018018	0.021130295654695
2.18368368368368	0.0208485018657215
2.18718718718719	0.020570304652281
2.19069069069069	0.0202956623938383
2.19419419419419	0.0200245338375079
2.1976976976977	0.0197568780979639
2.2012012012012	0.0194926546572442
2.2047047047047	0.01923182336445
2.20820820820821	0.0189743444353451
2.21171171171171	0.0187201784518581
2.21521521521522	0.0184692863614907
2.21871871871872	0.0182216294766349
2.22222222222222	0.0179771694738027
2.22572572572573	0.0177358683927709
2.22922922922923	0.0174976886356445
2.23273273273273	0.0172625929658406
2.23623623623624	0.0170305445069968
2.23973973973974	0.0168015067418063
2.24324324324324	0.0165754435107822
2.24674674674675	0.0163523190109541
2.25025025025025	0.0161320977944993
2.25375375375375	0.0159147447673117
2.25725725725726	0.0157002251875099
2.26076076076076	0.0154885046638877
2.26426426426426	0.0152795491543093
2.26776776776777	0.0150733249640514
2.27127127127127	0.014869798744094
2.27477477477477	0.0146689374893633
2.27827827827828	0.0144707085369274
2.28178178178178	0.0142750795641483
2.28528528528529	0.0140820185867908
2.28878878878879	0.0138914939570918
2.29229229229229	0.0137034743617911
2.2957957957958	0.0135179288201251
2.2992992992993	0.0133348266817871
2.3028028028028	0.0131541376248533
2.30630630630631	0.0129758316536793
2.30980980980981	0.012799879096766
2.31331331331331	0.012626250604599
2.31681681681682	0.0124549171474605
2.32032032032032	0.0122858500132185
2.32382382382382	0.0121190208050916
2.32732732732733	0.0119544014393933
2.33083083083083	0.0117919641432558
2.33433433433433	0.0116316814523355
2.33783783783784	0.0114735262085012
2.34134134134134	0.0113174715575067
2.34484484484484	0.0111634909466483
2.34834834834835	0.0110115581224094
2.35185185185185	0.0108616471280932
2.35535535535536	0.0107137323014435
2.35885885885886	0.0105677882722571
2.36236236236236	0.0104237899599863
2.36586586586587	0.0102817125713347
2.36936936936937	0.0101415315978457
2.37287287287287	0.0100032228134862
2.37637637637638	0.00986676227222505
2.37987987987988	0.00973212630560827
2.38338338338338	0.00959929152033151
2.38688688688689	0.00946823479581052
2.39039039039039	0.00933893328175089
2.39389389389389	0.00921136439571732
2.3973973973974	0.00908550582070375
2.4009009009009	0.00896133550270498
2.4044044044044	0.00883883164829008
2.40790790790791	0.00871797272217914
2.41141141141141	0.00859873744482303
2.41491491491491	0.00848110478998812
2.41841841841842	0.00836505398234499
2.42192192192192	0.00825056449506337
2.42542542542543	0.00813761604741264
2.42892892892893	0.00802618860236931
2.43243243243243	0.00791626236423154
2.43593593593594	0.00780781777624132
2.43943943943944	0.00770083551821502
2.44294294294294	0.00759529650418253
2.44644644644645	0.00749118188003567
2.44994994994995	0.00738847302118614
2.45345345345345	0.0072871515302336
2.45695695695696	0.00718719923464406
2.46046046046046	0.00708859818443938
2.46396396396396	0.00699133064989768
2.46746746746747	0.00689537911926549
2.47097097097097	0.0068007262964819
2.47447447447447	0.00670735509891465
2.47797797797798	0.00661524865510926
2.48148148148148	0.00652439030255036
2.48498498498498	0.00643476358543676
2.48848848848849	0.00634635225246946
2.49199199199199	0.00625914025465354
2.4954954954955	0.00617311174311375
2.498998998999	0.00608825106692429
2.5025025025025	0.00600454277095289
2.50600600600601	0.00592197159371935
2.50950950950951	0.00584052246526873
2.51301301301301	0.00576018050505955
2.51651651651652	0.00568093101986669
2.52002002002002	0.00560275950169992
2.52352352352352	0.00552565162573726
2.52702702702703	0.00544959324827418
2.53053053053053	0.00537457040468808
2.53403403403403	0.00530056930741857
2.53753753753754	0.00522757634396351
2.54104104104104	0.00515557807489103
2.54454454454454	0.00508456123186718
2.54804804804805	0.00501451271569997
2.55155155155155	0.00494541959439923
2.55505505505506	0.00487726910125288
2.55855855855856	0.00481004863291914
2.56206206206206	0.00474374574753514
2.56556556556557	0.00467834816284177
2.56906906906907	0.00461384375432491
2.57257257257257	0.0045502205533729
2.57607607607608	0.00448746674545042
2.57957957957958	0.00442557066828872
2.58308308308308	0.0043645208100922
2.58658658658659	0.00430430580776148
2.59009009009009	0.00424491444513253
2.59359359359359	0.00418633565123266
2.5970970970971	0.00412855849855218
2.6006006006006	0.004071572201333
2.6041041041041	0.00401536611387315
2.60760760760761	0.00395992972884754
2.61111111111111	0.00390525267564518
2.61461461461461	0.00385132471872235
2.61811811811812	0.00379813575597199
2.62162162162162	0.00374567581710916
2.62512512512513	0.00369393506207252
2.62862862862863	0.00364290377944179
2.63213213213213	0.00359257238487123
2.63563563563564	0.00354293141953863
2.63913913913914	0.00349397154861061
2.64264264264264	0.00344568355972316
2.64614614614615	0.00339805836147813
2.64964964964965	0.0033510869819551
2.65315315315315	0.003304760567239
2.65665665665666	0.0032590703799627
2.66016016016016	0.00321400779786554
2.66366366366366	0.00316956431236659
2.66716716716717	0.00312573152715329
2.67067067067067	0.00308250115678524
2.67417417417417	0.00303986502531284
2.67767767767768	0.00299781506491084
2.68118118118118	0.00295634331452688
2.68468468468468	0.00291544191854434
2.68818818818819	0.00287510312546038
2.69169169169169	0.00283531928657785
2.6951951951952	0.00279608285471211
2.6986986986987	0.00275738638291204
2.7022022022022	0.00271922252319493
2.70570570570571	0.00268158402529611
2.70920920920921	0.00264446373543198
2.71271271271271	0.00260785459507726
2.71621621621622	0.00257174963975598
2.71971971971972	0.00253614199784613
2.72322322322322	0.00250102488939796
2.72672672672673	0.00246639162496559
2.73023023023023	0.00243223560445213
2.73373373373373	0.00239855031596806
2.73723723723724	0.00236532933470268
2.74074074074074	0.00233256632180862
2.74424424424424	0.00230025502329928
2.74774774774775	0.00226838926895911
2.75125125125125	0.00223696297126655
2.75475475475475	0.00220597012432955
2.75825825825826	0.00217540480283368
2.76176176176176	0.0021452611610025
2.76526526526527	0.00211553343157017
2.76876876876877	0.00208621592476635
2.77227227227227	0.00205730302731294
2.77577577577578	0.00202878920143298
2.77927927927928	0.00200066898387108
2.78278278278278	0.00197293698492579
2.78628628628629	0.00194558788749344
2.78978978978979	0.00191861644612354
2.79329329329329	0.00189201748608539
2.7967967967968	0.00186578590244618
2.8003003003003	0.00183991665916
2.8038038038038	0.00181440478816805
2.80730730730731	0.00178924538850972
2.81081081081081	0.00176443362544448
2.81431431431431	0.00173996472958451
2.81781781781782	0.00171583399603795
2.82132132132132	0.00169203678356247
2.82482482482482	0.00166856851372954
2.82832832832833	0.00164542467009868
2.83183183183183	0.00162260079740204
2.83533533533534	0.001600092500739
2.83883883883884	0.00157789544478074
2.84234234234234	0.00155600535298472
2.84584584584585	0.00153441800681875
2.84934934934935	0.00151312924499489
2.85285285285285	0.00149213496271278
2.85635635635636	0.00147143111091247
2.85985985985986	0.00145101369553655
2.86336336336336	0.00143087877680156
2.86686686686687	0.00141102246847846
2.87037037037037	0.00139144093718224
2.87387387387387	0.00137213040167042
2.87737737737738	0.00135308713215027
2.88088088088088	0.00133430744959509
2.88438438438438	0.00131578772506871
2.88788788788789	0.001297524379059
2.89139139139139	0.00127951388081929
2.89489489489489	0.0012617527477187
2.8983983983984	0.00124423754460037
2.9019019019019	0.00122696488314794
2.90540540540541	0.00120993142126022
2.90890890890891	0.00119313386243358
2.91241241241241	0.00117656895515264
2.91591591591592	0.00116023349228828
2.91941941941942	0.00114412431050373
2.92292292292292	0.00112823828966818
2.92642642642643	0.00111257235227782
2.92992992992993	0.0010971234628844
2.93343343343343	0.0010818886275312
2.93693693693694	0.00106686489319613
2.94044044044044	0.00105204934724218
2.94394394394394	0.00103743911687493
2.94744744744745	0.0010230313686069
2.95095095095095	0.00100882330772911
2.95445445445445	0.000994812177789267
2.95795795795796	0.000980995260076833
2.96146146146146	0.000967369873114854
2.96496496496496	0.000953933372158128
2.96846846846847	0.000940683148698274
2.97197197197197	0.00092761662997487
2.97547547547548	0.000914731278493341
2.97897897897898	0.000902024591548728
2.98248248248248	0.000889494100756172
2.98598598598599	0.000877137371587039
2.98948948948949	0.000864952002911479
2.99299299299299	0.000852935626546814
2.9964964964965	0.000841085906811867
3	0.000829400540087205


==> Results_Benchmark/RL_nominal_actions-1.tsv <==
0	108.55250120163
1	109.122369289398
2	109.489827156067
3	109.687843322754
4	109.808390140533
5	109.894218444824
6	109.957032203674
7	109.999454021454
8	110
9	110
10	110
11	109.96337890625
12	109.90772485733
13	109.839227199554
14	109.760642051697
15	109.673671722412
16	109.579501152039
17	109.479353427887
18	109.374613761902
19	109.266743659973
20	109.157040119171
21	109.713625907898
22	109.641575813293
23	109.579002857208
24	109.536917209625
25	109.498627185822
26	109.451675415039
27	109.390261173248
28	109.311108589172
29	91.3636732101446
30	90.0000000000003
31	89.9999999999999
32	89.9999999999999
33	90.0000000000003
34	89.9999999999999
35	89.9999999999999
36	89.9999999999999
37	90.0000000000003
38	89.9999999999999
39	89.9999999999997
40	90.0000000000003
41	90.0000000000001
42	89.9999999999999
43	90.0000000000001
44	89.9999999999999
45	90.0000000000001
46	89.9999999999999
47	90.0000000000001
48	89.9999999999999
49	90
50	90
51	90
52	90
53	90
54	90
55	90
56	90


==> Results_Benchmark/RL_nominal_actions-4.tsv <==
0	-0.950958430767059
1	-0.882698714733124
2	-0.70072478055954
3	-0.444889515638351
4	-0.260371208190918
5	-0.143092334270477
6	-0.0615558959543705
7	-0.00307215913198888
8	0.0362433791160583
9	0.0577360726892948
10	0.0634099617600441
11	0.0573556795716286
12	0.0451161004602909
13	0.0315560586750507
14	0.0192915014922619
15	0.0088567528873682
16	-0.00021383810963016
17	-0.00852195080369711
18	-0.0164819452911615
19	-0.0242915563285351
20	-0.0319832041859627
21	0.355733096599579
22	0.177326336503029
23	0.0496869087219238
24	0.00275080581195652
25	-0.0120299598202109
26	-0.0163645707070827
27	-0.0174080021679401
28	-0.0172565169632435
29	-0.0165962837636471
30	-0.0155865689739585
31	-0.014668432995677
32	-0.013910049572587
33	-0.0131569290533662
34	-0.0123493140563369
35	-0.0113102877512574
36	-0.00976371299475431
37	-0.00734628178179264
38	-0.00362648465670645
39	0.00183788558933884
40	0.00940527394413948
41	0.0191985480487347
42	0.0309291128069162
43	0.0437506921589375
44	0.352440685033798
45	0.159657120704651
46	-0.0204570833593607
47	-0.00344379944726825
48	-0.00588322523981333
49	-0.016984399408102
50	-0.032707616686821
51	-0.0526068396866322
52	-0.081179216504097
53	-0.13043700158596
54	-0.219557598233223
55	-0.357043981552124
56	-0.891752281648223


==> Results_Benchmark/RL_nominal_actions-7.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	2
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	1
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0


==> Results_Benchmark/hybrid_vs_minlp-10.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	2
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	1
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0


==> Results_Benchmark/hybrid_vs_minlp-2.tsv <==
0	102.076646755954
1	110.000000099979
2	110.00000009998
3	110.000000099977
4	110.000000099977
5	110.000000099977
6	110.000000099976
7	110.000000099973
8	110.000000099978
9	110.000000099979
10	110.000000099979
11	110.00000009998
12	110.00000009998
13	110.00000009998
14	110.000000099981
15	110.000000099981
16	110.000000099981
17	110.000000099982
18	110.000000099983
19	110.000000099982
20	110.000000099968
21	110.000000099981
22	110.00000009998
23	100.181687465056
24	99.2114594354743
25	98.3982759446436
26	97.7420593123108
27	97.1224146171857
28	96.6131402812929
29	96.4072821815426
30	95.9370308125705
31	95.5586584028593
32	95.1589271697745
33	94.7851107320073
34	94.4385074640557
35	94.11824631905
36	93.8155717296915
37	93.5530411865714
38	93.307616911139
39	93.0971915654554
40	92.8572292826965
41	92.668350601264
42	92.2844256312102
43	89.9999999680303
44	90.9488313145987
45	91.5823955382976
46	91.5952188547979
47	91.4644289828412
48	91.2952708277957
49	91.1155356096134
50	90.9326607944715
51	90.7478565122582
52	90.558136490353
53	90.3502230962348
54	90.0766244857347
55	90.00005673634
56	90.0000569397145


==> Results_Benchmark/hybrid_vs_minlp-5.tsv <==
0	-1
1	-0.999999984719891
2	-0.673503279707106
3	-0.182009330391958
4	-0.0405401792043904
5	-0.00338754315352132
6	0.00579440789882501
7	0.00798038586863872
8	0.00844496536748919
9	0.0084807546495319
10	0.00839421822463267
11	0.00822191665613887
12	0.00782098875979054
13	0.00656023098591813
14	0.00195824168189387
15	-0.0155438072000285
16	-0.0811497096598204
17	0.0213037155744087
18	-0.0511044741518478
19	-0.210462591321853
20	0.832182505587589
21	0.0715785012679193
22	-0.394322646319668
23	-0.111959463731339
24	-0.0287652823844666
25	-0.00377971311186516
26	0.00373060158109401
27	0.00599498708353393
28	0.00668254453949908
29	0.00689298496398389
30	0.00695571689936993
31	0.0069692250591474
32	0.00696252694572363
33	0.00694294341352548
34	0.00690838555118029
35	0.00684414197783035
36	0.00669831457167623
37	0.00629342541638255
38	0.00502105143713495
39	0.000788979643221803
40	-0.0136043644426624
41	-0.062831891109946
42	-0.229474005857369
43	0.828926397824025
44	0.054541688902109
45	-0.38595736568186
46	-0.0970047758737786
47	-0.0225482783980644
48	-0.00189120723192997
49	0.0037745687313919
50	0.00495865798409978
51	0.00401959096546858
52	-0.000555730255634593
53	-0.0170203369472539
54	-0.0756644168023069
55	-0.282990889444526
56	-0.982556326379701


==> Results_Benchmark/hybrid_vs_minlp-6.tsv <==
0	-1.00000000999975
1	-1.00000000999884
2	-0.674280373477743
3	-0.18267892383227
4	-0.0407444267270252
5	-0.00344284378161408
6	0.00576974310272477
7	0.00825360986420545
8	0.00862043026408274
9	0.00854188136089133
10	0.00844324311481029
11	0.00833282804371329
12	0.00775254337217261
13	0.00835021353144129
14	0.00768310761380416
15	0.00638358763266687
16	0.0018781408275818
17	-0.0150590887619894
18	-0.0779375634430958
19	-0.293809637633561
20	0.934675146278746
21	-0.37796996101556
22	-0.1913945197012
23	0.0135077984378159
24	0.00903876134766631
25	0.00846145300267371
26	0.00863654281631342
27	0.00922034004778827
28	0.00933193062725138
29	0.00753859139387124
30	0.00897472288038288
31	0.00894561921923438
32	0.00932393853017224
33	0.00938475357766567
34	0.00927235813134463
35	0.00904187091460341
36	0.00877118253097891
37	0.0079405200740469
38	0.00643330347617855
39	0.00170118499183435
40	-0.0128837983658891
41	-0.0663953018806773
42	-0.249966272922082
43	0.911384118853127
44	-0.39715857935934
45	-0.0956166984872191
46	-0.0209852228718636
47	-0.00100462162657176
48	0.0043569182245982
49	0.00566753174606296
50	0.0056202149084364
51	0.00427699462822442
52	-0.000855571886168418
53	-0.019829348836096
54	-0.0903097712746381
55	-0.300053255302872
56	-0.979139382320795


==> Results_Benchmark/hybrid_vs_minlp-9.tsv <==
0	0
1	0
2	2.58909029500741e-22
3	1.79605448670197e-22
4	8.77127481013315e-23
5	3.22287196426247e-23
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	2
21	4.55573043932525e-22
22	3.76322953560744e-22
23	3.11554803523403e-22
24	2.45437266736249e-22
25	1.79730967115984e-22
26	1.14652802115014e-22
27	5.03836081817981e-23
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	1
44	1.08257935239785e-22
45	9.20651452773236e-23
46	8.93221890775853e-23
47	8.35825533013655e-23
48	7.78833428640119e-23
49	7.22689947310017e-23
50	6.58569011022401e-23
51	5.6931536355168e-23
52	4.25282419968012e-23
53	1.91283383552585e-23
54	0
55	0
56	0


==> Results_Benchmark/hybrid_vs_minlp_1.tsv <==
0	109.999999319297
1	109.99999981203
2	109.999999811648
3	109.999999764391
4	109.999999741401
5	109.999999727202
6	109.999999715257
7	109.999999703547
8	109.999999691486
9	109.999999678884
10	109.999999665659
11	109.999999651757
12	109.999999637146
13	109.999999621864
14	109.999999606237
15	109.999999591751
16	109.999999584379
17	101.388139461859
18	100.843982365226
19	100.428451998053
20	109.999998597916
21	101.426078714995
22	99.1065039247859
23	98.8821783616147
24	98.613580789618
25	98.3216822515563
26	98.0282990279223
27	97.741166871925
28	97.4620618659625
29	97.1908222944883
30	96.9267851659218
31	96.6692430813223
32	96.417571098843
33	96.1712497485393
34	95.9298572991752
35	95.6930504114152
36	95.4605261888714
37	95.2319199717051
38	95.0064746160059
39	94.7819154119188
40	94.5506876759164
41	94.2887816479236
42	93.9374514307664
43	90.000000381952
44	93.6389693224331
45	92.5777575485738
46	93.074926519206
47	93.0344328575148
48	92.8672154198971
49	92.6667518200082
50	92.4586416758036
51	92.2495104789368
52	92.0384835473642
53	91.8152533707364
54	91.5431305845287
55	91.1218102783185
56	90.4147183267061


==> Results_Benchmark/hybrid_vs_minlp_nhor40-10.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	2
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	1
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0


==> Results_Benchmark/hybrid_vs_minlp_nhor40-2.tsv <==
0	110.000000099977
1	110.000000099988
2	110.000000099987
3	110.000000099985
4	110.000000099984
5	110.000000099984
6	110.000000099983
7	110.000000099982
8	110.000000099982
9	110.000000099982
10	110.000000099981
11	110.000000099981
12	110.00000009998
13	110.000000099979
14	110.000000099978
15	110.000000099977
16	110.000000099977
17	101.387976899444
18	100.843979981901
19	100.428461166398
20	109.999999723157
21	99.7043552387502
22	99.3407460391933
23	99.0226353113558
24	98.7029919010953
25	98.3901687478849
26	98.0877615585781
27	97.7959635091696
28	97.5138601569607
29	97.240350430837
30	96.9744316388133
31	96.7152610668854
32	96.4621502275358
33	96.2145433420167
34	95.9719942605134
35	95.7341414745019
36	95.5006678540938
37	95.2711974423957
38	95.0449647887511
39	94.8196927351962
40	94.5878446296008
41	94.3255166214683
42	93.9744552558387
43	90.0000000228027
44	92.8148551291934
45	93.2500699572747
46	93.2133541123099
47	93.0612336259566
48	92.8771318365937
49	92.6841032275474
50	92.4885878202608
51	92.2917072148974
52	92.0910004674193
53	91.8757465359534
54	91.6093257924006
55	91.1925079265884
56	90.4943212593767


==> Results_Benchmark/hybrid_vs_minlp_nhor40-6.tsv <==
0	-1.00000000999984
1	-1.00000000999884
2	-0.673888861141471
3	-0.18218694256937
4	-0.0405976161500043
5	-0.00339860923893668
6	0.00579779316643622
7	0.0079880407649957
8	0.00845445573350493
9	0.00849362622681272
10	0.00841981748961728
11	0.00821613903790885
12	0.00782903358013748
13	0.0065744616550089
14	0.00197799557864201
15	-0.0155429108461081
16	-0.0810652117775766
17	0.0216212035692943
18	-0.0510103854674289
19	-0.210430978148895
20	0.832188428184608
21	-0.348325566439443
22	-0.098968996657006
23	-0.0249419498689591
24	-0.00268142609875552
25	0.00402195046175286
26	0.00605293486207064
27	0.00667766180159014
28	0.00687554607902743
29	0.00694035635413342
30	0.00696022233070543
31	0.00696147070455789
32	0.00695157163059934
33	0.00693142454043661
34	0.00689702536268169
35	0.00683306845521677
36	0.00668740452315532
37	0.00628231609264074
38	0.00500910735705875
39	0.000776115546464759
40	-0.0136111348738015
41	-0.0627821433818492
42	-0.229098090364422
43	0.827384938669288
44	-0.348155170193015
45	-0.0884096059893202
46	-0.0203956355824698
47	-0.00140071127341955
48	0.00390814744175548
49	0.00526532538777544
50	0.00525579586271146
51	0.00400147388280008
52	-0.00065498072093851
53	-0.0171686754957383
54	-0.0758958155281528
55	-0.283136784373184
56	-0.980486688284712


==> Results_traffic/traffic_hybrid_actions-1.tsv <==
0	102.076646755954
1	110.000000099979
2	110.00000009998
3	110.000000099977
4	110.000000099977
5	110.000000099977
6	110.000000099976
7	110.000000099973
8	110.000000099978
9	110.000000099979
10	110.000000099979
11	110.00000009998
12	110.00000009998
13	110.00000009998
14	110.000000099981
15	110.000000099981
16	110.000000099981
17	110.000000099982
18	110.000000099983
19	110.000000099982
20	110.000000099968
21	110.000000099981
22	110.00000009998
23	100.233191659375
24	99.2015449106363
25	98.3946827447942
26	97.7389501402278
27	97.119663729229
28	96.6106632457711
29	96.4048713534331
30	95.9349232596399
31	95.5567458458254
32	95.1571835136189
33	94.7835150970442
34	94.4370414204157
35	94.1168965930143
36	93.8143279322372
37	93.5518917314164
38	93.3065535680469
39	93.096209368086
40	92.8563153972657
41	92.6673751452553
42	92.2835068727846
43	89.9999999680119
44	91.0308765935711
45	91.6413577578314
46	91.6347109626755
47	91.4859236219875
48	91.300242089654
49	91.105682716128
50	90.9098537789781
51	90.7140535644381
52	90.5152716921037
53	90.2999391039551
54	90.0194442689131
55	90.0000567378631
56	90.0000569397292


==> Results_traffic/traffic_hybrid_actions-10.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	2
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	1
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0


==> Results_traffic/traffic_hybrid_actions-2.tsv <==
0	102.076646755954
1	110.000000099979
2	110.00000009998
3	110.000000099977
4	110.000000099977
5	110.000000099977
6	110.000000099976
7	110.000000099973
8	110.000000099978
9	110.000000099979
10	110.000000099979
11	110.00000009998
12	110.00000009998
13	110.00000009998
14	110.000000099981
15	110.000000099981
16	110.000000099981
17	110.000000099982
18	110.000000099983
19	110.000000099982
20	110.000000099968
21	110.000000099981
22	110.000000099942
23	110.000000099917
24	98.8125228290539
25	96.4768432528178
26	96.6755524091711
27	97.3302482164119
28	96.3813733519046
29	95.9795609336482
30	95.5069411765302
31	95.1484480740622
32	94.7782718263297
33	94.4344152773807
34	94.1153062622332
35	93.8202045990172
36	93.5406599234543
37	93.2987875858527
38	93.0722762208659
39	92.8797101348159
40	92.6547925078406
41	92.4522827151818
42	92.0726946660797
43	89.9999999639978
44	90.7815782083372
45	91.4204134706961
46	91.4202889472486
47	91.2741612484101
48	91.0902987104453
49	90.8973141562713
50	90.7028737685859
51	90.5080589759783
52	90.3089528451993
53	90.0885765688864
54	90.0000571946961
55	90.0000567389132
56	90.0000569397509


==> Results_traffic/traffic_hybrid_actions-5.tsv <==
0	-1.00000000999975
1	-1.00000000999884
2	-0.674280373477744
3	-0.182678923832269
4	-0.0407444267270261
5	-0.00344284378161293
6	0.00576974310272162
7	0.00825360986420498
8	0.00862043026408421
9	0.00854188136089234
10	0.00844324382994975
11	0.00833282750644213
12	0.00775254323869351
13	0.00835021349815728
14	0.00768310760548616
15	0.00638358763058129
16	0.00187814082705867
17	-0.0150590887621236
18	-0.0779375634431292
19	-0.29380963763357
20	0.934675146278744
21	-0.37796996101556
22	-0.191394519701202
23	0.0134864523752389
24	0.00906989062855002
25	0.00846610757368699
26	0.00864019946721191
27	0.00922330626715614
28	0.00933385810059795
29	0.00753933214173873
30	0.00897495719153824
31	0.0089455967260483
32	0.0093239168479951
33	0.00938455677591631
34	0.00927197883208245
35	0.00904131680178391
36	0.00877050651078582
37	0.00793971636326553
38	0.00643246621972012
39	0.00170024118327604
40	-0.0128848215135443
41	-0.0663968940908544
42	-0.249982527368481
43	0.911438432610183
44	-0.397229796609742
45	-0.0955526307541428
46	-0.0207554059713893
47	-0.000724780874941049
48	0.00462678304641076
49	0.00590273184478942
50	0.00580775312061274
51	0.0043968580844194
52	-0.000872193798605955
53	-0.0202588904283546
54	-0.0922770146993662
55	-0.29934314943317
56	-0.978806027944465


==> Results_traffic/traffic_hybrid_actions-6.tsv <==
0	-1.00000000999975
1	-1.00000000999884
2	-0.674280373477744
3	-0.182678923832269
4	-0.0407444267270261
5	-0.00344284378161293
6	0.00576974310272162
7	0.00825360986420498
8	0.00862043026408421
9	0.00854188136089234
10	0.00844324382994975
11	0.00833282750644213
12	0.00775254323869351
13	0.00835021349815728
14	0.00768310760548616
15	0.00638358763058129
16	0.00187814082705867
17	-0.0150590887621236
18	-0.0779375634431292
19	-0.29380963763357
20	0.934675146278744
21	-0.37796996101556
22	0.839670842987033
23	0.313861800681367
24	-0.0186456305181925
25	-1.00000000999699
26	-1.0000000099978
27	0.470208287468309
28	0.187499935136754
29	0.0634175670898823
30	0.025873181127201
31	0.0139057791312408
32	0.0107463535320341
33	0.0097312368302461
34	0.00928084535508485
35	0.00892843769075276
36	0.00860889724143542
37	0.00774653486399977
38	0.0062327441859746
39	0.00147852499117509
40	-0.0131218303657242
41	-0.0667511916767436
42	-0.253252948938643
43	0.923891479127936
44	-0.404446704376062
45	-0.096524746786961
46	-0.02081084881801
47	-0.000662810737336544
48	0.00468178769295393
49	0.00592641850096572
50	0.00574371403735765
51	0.00401484650696842
52	-0.002468917557395
53	-0.0265294687035165
54	-0.0903764226152129
55	-0.298302187482557
56	-0.978317200077728


==> Results_traffic/traffic_hybrid_actions-9.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	2
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	1
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0


==> Results_traffic/traffic_hybrid_gap-1.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	2
22	1.54158634824709
23	1.22262661504784
24	1.05786272510053
25	0.9564257753037
26	0.883890260585389
27	0.827517992661768
28	0.781352159901132
29	0.742082174646001
30	0.707595980855501
31	0.6763713175079
32	0.647086796862254
33	0.618400256769377
34	0.588572120591763
35	0.554811577778793
36	0.511251991358947
37	0.441187146415615
38	0.276086771212917
39	-0.170934218457461
40	-0.669985604201088
41	-1.1698512288832
42	-1.66983406299543
43	-2.1698317396167
44	-2.16982379578289
45	-2.16982379578289
46	-2.16982379578289
47	-2.16982379578289
48	-2.16982379578289
49	-2.16982379578289
50	-2.16982379578289
51	-2.16982379578289
52	-2.16982379578289
53	-2.16982379578289
54	-2.16982379578289
55	-2.16982379578289
56	-2.16982379578289


==> Results_traffic/traffic_hybrid_gap-2.tsv <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	2
22	1.54158634824709
23	1.7891473059658
24	1.64186350220669
25	1.3866132978161
26	0.731355892093703
27	0.244778410519103
28	0.0251688471164755
29	-0.38302533741745
30	-0.855503261867725
31	-1.34714212639695
32	-1.84440235643662
33	-2.34314235058646
34	-2.84224955422158
35	-3.34141792886621
36	-3.84057869256853
37	-4.33974708817094
38	-4.83896126048076
39	-5.33822120920397
40	-5.83759559885142
41	-6.33706154123409
42	-6.83645881906611
43	-7.33719887033564
44	-7.33360542551145
45	-7.33360542551145
46	-7.33360542551145
47	-7.33360542551145
48	-7.33360542551145
49	-7.33360542551145
50	-7.33360542551145
51	-7.33360542551145
52	-7.33360542551145
53	-7.33360542551145
54	-7.33360542551145
55	-7.33360542551145
56	-7.33360542551145


==> lower_bound_bat.tsv <==
0	-1
56	-1

==> lower_bound_fuel.tsv <==
0	90
56	90

==> svg-inkscape/nn_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nn_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{110.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82312925)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nn_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> upper_bound_bat.tsv <==
0	1
56	1

==> upper_bound_fuel.tsv <==
0	110
56	110
